Mechanism of Oxygen Reduction via Chemical Affinity in NiO/SiO2 Interfaces Irradiated with keV Energy Hydrogen and Helium Ions for Heterostructure Fabrication

Low-energy light ion beams are an essential resource in lithography for nanopatterning magnetic materials and interfaces due to their ability to modify the structure and properties of metamaterials. Here we create ferromagnetic/non-ferromagnetic heterostructures with a controlled layer thickness and nanometer-scale precision. For this, hydrogen ion (H+) irradiation is used to reduce the antiferromagnetic nickel oxide (NiO) layer into ferromagnetic Ni with lower fluence than in the case of helium ion (He+) irradiation. Our results indicate that H+ chemical affinity with oxygen is the primary mechanism for efficient atom remotion, as opposed to He+ irradiation, where the chemical affinity for oxygen is negligible.

==> README.txt <==
This is the README file for the LaTeX Article Template for Royal Society of Chemistry Journals.

The zip file contains:

 - rsc-articletemplate.tex (the template with example text)

 - rsc-articletemplate.pdf (an example of the template output PDF)

 - rsc.bib (example bibliography)

 - example1.pdf and example2.pdf (example figures)

 - head_foot (folder containing header and footer images)

 - rsc.bst (the RSC bibliography style file).


The following files need to be in the same folder as rsc-articletemplate.tex for the example template to compile correctly:

 - head_foot

 - example1.pdf

 - example2.pdf

 - rsc.bib

 - rsc.bst.


If you receive an error message from LaTeX that you are missing a necessary package, you need to add the package to your LaTeX installation. Instructions for installing extra packages can be found here: https://en.wikibooks.org/wiki/LaTeX/Installing_Extra_Packages (Please note that this is an external website that is not maintained by the Royal Society of Chemistry).


